Neuro-Symbolic Verification of Deep Neural Networks

Formal verification has emerged as a powerful approach to ensure the safety and reliability of deep neural networks. However, current verification tools are limited to only a handful of properties that can be expressed as first-order constraints over the inputs and output of a network. While adversarial robustness and fairness fall under this category, many real-world properties (e.g., "an autonomous vehicle has to stop in front of a stop sign") remain outside the scope of existing verification technology. To mitigate this severe practical restriction, we introduce a novel framework for verifying neural networks, named neuro-symbolic verification. The key idea is to use neural networks as part of the otherwise logical specification, enabling the verification of a wide variety of complex, real-world properties, including the one above. Moreover, we demonstrate how neuro-symbolic verification can be implemented on top of existing verification infrastructure for neural networks, making our framework easily accessible to researchers and practitioners alike.

==> csv/gtsrb-P1.csv <==
property,average time,accumulated time
network0,0.126305103,0.126305103
network1,0.143974686,0.270279789
network2,0.146510677,0.416790466
network3,0.142907301,0.559697767
network4,0.14450043,0.704198198
network5,0.144777619,0.848975817
network6,0.143142478,0.992118295
network7,0.1463069,1.138425194
network8,0.148392134,1.286817329
network9,0.150902258,1.437719587


==> csv/gtsrb-P2.csv <==
property,average time,accumulated time
parameter_combination0,19.32915049,19.32915049
parameter_combination1,16.28973689,35.61888738
parameter_combination2,24.93404531,60.55293269
parameter_combination3,29.32731824,89.88025093
parameter_combination4,32.85786576,122.7381167
parameter_combination5,37.63336987,160.3714866
parameter_combination6,32.95514126,193.3266278
parameter_combination7,29.64325395,222.9698818
parameter_combination8,24.64732342,247.6172052
parameter_combination9,28.29908204,275.9162872
parameter_combination10,32.25572309,308.1720103
parameter_combination11,32.40253892,340.5745492
parameter_combination12,30.48280282,371.0573521
parameter_combination13,35.51624093,406.573593
parameter_combination14,26.69754958,433.2711426
parameter_combination15,24.94117017,458.2123127
parameter_combination16,40.74519401,498.9575068
parameter_combination17,29.13382878,528.0913355
parameter_combination18,32.13836136,560.2296969
parameter_combination19,30.54312286,590.7728198
parameter_combination20,17.65602345,608.4288432
parameter_combination21,16.55676379,624.985607
parameter_combination22,18.80887985,643.7944869
parameter_combination23,30.34772081,674.1422077
parameter_combination24,36.63694329,710.779151
parameter_combination25,32.04571891,742.8248699
parameter_combination26,33.98418756,776.8090574
parameter_combination27,34.07571735,810.8847748
parameter_combination28,28.49253745,839.3773122
parameter_combination29,28.20171924,867.5790315
parameter_combination30,30.06839752,897.647429
parameter_combination31,29.0597683,926.7071973
parameter_combination32,28.50577793,955.2129752
parameter_combination33,29.04204283,984.255018
parameter_combination34,28.54507155,1012.80009
parameter_combination35,27.83634582,1040.636435
parameter_combination36,27.49780698,1068.134242
parameter_combination37,27.81637068,1095.950613
parameter_combination38,24.70934486,1120.659958
parameter_combination39,25.83141804,1146.491376
parameter_combination40,16.08413415,1162.57551
parameter_combination41,17.73762217,1180.313132
parameter_combination42,18.17171402,1198.484846
parameter_combination43,20.25923958,1218.744086
parameter_combination44,27.66785722,1246.411943
parameter_combination45,34.25183334,1280.663776
parameter_combination46,30.80542235,1311.469199
parameter_combination47,38.5165226,1349.985721
parameter_combination48,34.70731521,1384.693037
parameter_combination49,31.48367352,1416.17671
parameter_combination50,29.76434298,1445.941053
parameter_combination51,29.94431705,1475.88537
parameter_combination52,31.41794744,1507.303318
parameter_combination53,32.011972,1539.31529
parameter_combination54,26.70481968,1566.020109
parameter_combination55,26.77800398,1592.798113
parameter_combination56,24.20621972,1617.004333
parameter_combination57,28.15022311,1645.154556
parameter_combination58,18.9542047,1664.108761
parameter_combination59,24.67625704,1688.785018
parameter_combination60,14.33132429,1703.116342
parameter_combination61,15.97469692,1719.091039
parameter_combination62,18.01244226,1737.103481
parameter_combination63,24.30994101,1761.413422
parameter_combination64,30.18789916,1791.601321
parameter_combination65,37.06584601,1828.667167
parameter_combination66,34.66009293,1863.32726
parameter_combination67,33.24630246,1896.573563
parameter_combination68,33.49754,1930.071103
parameter_combination69,35.44220562,1965.513308
parameter_combination70,27.54993343,1993.063242
parameter_combination71,29.07792015,2022.141162
parameter_combination72,32.69629984,2054.837462
parameter_combination73,25.45493813,2080.2924
parameter_combination74,31.98956161,2112.281962
parameter_combination75,26.36285162,2138.644813
parameter_combination76,29.20527468,2167.850088
parameter_combination77,33.07864919,2200.928737
parameter_combination78,32.36768236,2233.296419
parameter_combination79,29.23006172,2262.526481
parameter_combination80,16.62369981,2279.150181
parameter_combination81,19.6058701,2298.756051
parameter_combination82,20.52280583,2319.278857
parameter_combination83,24.56635323,2343.84521
parameter_combination84,31.85564575,2375.700856
parameter_combination85,42.46824241,2418.169098
parameter_combination86,44.13386793,2462.302966
parameter_combination87,49.34603386,2511.649
parameter_combination88,27.97549996,2539.6245
parameter_combination89,30.05323229,2569.677732
parameter_combination90,34.09910378,2603.776836
parameter_combination91,29.65195599,2633.428792
parameter_combination92,37.59678545,2671.025578
parameter_combination93,32.46472793,2703.490306
parameter_combination94,32.07534885,2735.565654
parameter_combination95,28.06429434,2763.629949
parameter_combination96,28.45066175,2792.08061
parameter_combination97,29.10005536,2821.180666
parameter_combination98,34.01803975,2855.198706
parameter_combination99,31.98356156,2887.182267
parameter_combination100,16.24934511,2903.431612
parameter_combination101,18.9128973,2922.34451
parameter_combination102,21.43155708,2943.776067
parameter_combination103,26.44399443,2970.220061
parameter_combination104,27.03380842,2997.253869
parameter_combination105,31.30001392,3028.553883
parameter_combination106,32.92879725,3061.482681
parameter_combination107,29.21825614,3090.700937
parameter_combination108,30.38534179,3121.086279
parameter_combination109,37.86502066,3158.951299
parameter_combination110,29.77450056,3188.7258
parameter_combination111,24.98133302,3213.707133
parameter_combination112,24.14630208,3237.853435
parameter_combination113,24.40646024,3262.259895
parameter_combination114,28.57708201,3290.836977
parameter_combination115,28.89838862,3319.735366
parameter_combination116,29.917909,3349.653275
parameter_combination117,28.42228875,3378.075564
parameter_combination118,28.76108766,3406.836651
parameter_combination119,26.98939152,3433.826043
parameter_combination120,14.88862081,3448.714664
parameter_combination121,16.8656991,3465.580363
parameter_combination122,18.4859066,3484.066269
parameter_combination123,20.15960617,3504.225875
parameter_combination124,23.87537675,3528.101252
parameter_combination125,30.47620535,3558.577457
parameter_combination126,33.32622313,3591.903681
parameter_combination127,30.32282743,3622.226508
parameter_combination128,45.03747406,3667.263982
parameter_combination129,20.79918046,3688.063163
parameter_combination130,24.91964769,3712.98281
parameter_combination131,25.43106594,3738.413876
parameter_combination132,19.92741222,3758.341288
parameter_combination133,30.19367127,3788.53496
parameter_combination134,33.15345287,3821.688413
parameter_combination135,26.22750959,3847.915922
parameter_combination136,24.44199953,3872.357922
parameter_combination137,22.65015664,3895.008078
parameter_combination138,25.51352158,3920.5216
parameter_combination139,26.82843447,3947.350034
parameter_combination140,15.82306681,3963.173101
parameter_combination141,15.74960546,3978.922707
parameter_combination142,16.4340199,3995.356727
parameter_combination143,22.51058846,4017.867315
parameter_combination144,28.48967533,4046.35699
parameter_combination145,21.98486261,4068.341853
parameter_combination146,33.0951355,4101.436988
parameter_combination147,35.5786396,4137.015628
parameter_combination148,31.84020023,4168.855828
parameter_combination149,36.88011246,4205.735941
parameter_combination150,30.94706597,4236.683007
parameter_combination151,26.58867216,4263.271679
parameter_combination152,31.66751585,4294.939195
parameter_combination153,27.0261035,4321.965298
parameter_combination154,28.51220574,4350.477504
parameter_combination155,24.28518128,4374.762685
parameter_combination156,27.11547379,4401.878159
parameter_combination157,26.85158005,4428.729739
parameter_combination158,23.49517741,4452.224917
parameter_combination159,29.98532643,4482.210243
parameter_combination160,18.70749197,4500.917735
parameter_combination161,17.38067241,4518.298407
parameter_combination162,18.94570217,4537.244109
parameter_combination163,23.70595689,4560.950066
parameter_combination164,28.49914522,4589.449212
parameter_combination165,37.15321188,4626.602423
parameter_combination166,39.9941678,4666.596591
parameter_combination167,42.76249208,4709.359083
parameter_combination168,34.14767189,4743.506755
parameter_combination169,34.2387929,4777.745548
parameter_combination170,38.48843098,4816.233979
parameter_combination171,35.57499857,4851.808978
parameter_combination172,37.51941514,4889.328393
parameter_combination173,37.46233797,4926.790731
parameter_combination174,40.34124842,4967.131979
parameter_combination175,29.71729012,4996.849269
parameter_combination176,30.39997706,5027.249246
parameter_combination177,36.61834421,5063.867591
parameter_combination178,38.33973341,5102.207324
parameter_combination179,30.92199321,5133.129317
parameter_combination180,17.36832819,5150.497645
parameter_combination181,20.05428343,5170.551929
parameter_combination182,19.52966652,5190.081595
parameter_combination183,20.68517547,5210.766771
parameter_combination184,30.84974465,5241.616515
parameter_combination185,32.83223944,5274.448755
parameter_combination186,36.74282932,5311.191584
parameter_combination187,27.13980837,5338.331393
parameter_combination188,32.21568799,5370.547081
parameter_combination189,32.67408247,5403.221163
parameter_combination190,23.99998746,5427.221151
parameter_combination191,31.0545918,5458.275742
parameter_combination192,36.05868988,5494.334432
parameter_combination193,27.03269715,5521.367129
parameter_combination194,23.26164498,5544.628774
parameter_combination195,25.55371161,5570.182486
parameter_combination196,24.16669979,5594.349186
parameter_combination197,24.45418644,5618.803372
parameter_combination198,22.96493483,5641.768307
parameter_combination199,30.82293401,5672.591241


==> csv/gtsrb-P3.csv <==
property,average time,accumulated time
parameter_combination0,363.325934,363.325934
parameter_combination1,323.2893574,686.6152914
parameter_combination2,305.2413142,991.8566056
parameter_combination3,299.6867762,1291.543382
parameter_combination4,247.3314265,1538.874808
parameter_combination5,235.1262786,1774.001087
parameter_combination6,230.6615474,2004.662634
parameter_combination7,229.737144,2234.399778
parameter_combination8,259.4359567,2493.835735
parameter_combination9,277.5836018,2771.419337


==> csv/mnist-P1.csv <==
Property,average time,accumulated time
network0,16.77178211,16.77178211
network1,6.229928198,23.00171031
network2,8.40693115,31.40864146
network3,23.96812639,55.37676785
network4,7.003015155,62.379783
network5,323.1822088,385.5619918
network6,69.22419625,454.7861881
network7,19.79494706,474.5811351
network8,22.02620214,496.6073373
network9,176.314666,672.9220033


==> csv/mnist-P2.csv <==
property,average time,accumulated time
parameter_combination0,55.73347101,55.73347101
parameter_combination1,51.25599246,106.9894635
parameter_combination10,52.2853096,159.2747731
parameter_combination100,49.38766642,208.6624395
parameter_combination101,49.58006992,258.2425094
parameter_combination102,46.73512244,304.9776319
parameter_combination103,43.56335983,348.5409917
parameter_combination104,43.81053081,392.3515225
parameter_combination105,43.45545325,435.8069757
parameter_combination106,49.69508629,485.502062
parameter_combination107,48.54957356,534.0516356
parameter_combination108,48.72046752,582.7721031
parameter_combination109,48.63523383,631.4073369
parameter_combination11,53.07815328,684.4854902
parameter_combination110,48.10491819,732.5904084
parameter_combination111,47.56146145,780.1518699
parameter_combination112,48.6458961,828.797766
parameter_combination113,47.11569085,875.9134568
parameter_combination114,48.40295811,924.3164149
parameter_combination115,47.9296113,972.2460262
parameter_combination116,47.70077581,1019.946802
parameter_combination117,49.31220717,1069.259009
parameter_combination118,44.5325038,1113.791513
parameter_combination119,42.6887598,1156.480273
parameter_combination12,51.91654701,1208.39682
parameter_combination120,43.99936576,1252.396186
parameter_combination121,43.27665334,1295.672839
parameter_combination122,43.47998738,1339.152826
parameter_combination123,42.13266006,1381.285486
parameter_combination124,41.18659325,1422.47208
parameter_combination125,41.01034503,1463.482425
parameter_combination126,40.73290858,1504.215333
parameter_combination127,41.15089664,1545.36623
parameter_combination128,41.22503591,1586.591266
parameter_combination129,41.20195842,1627.793224
parameter_combination13,53.28018141,1681.073406
parameter_combination130,41.44534001,1722.518746
parameter_combination131,43.99607677,1766.514822
parameter_combination132,48.33822141,1814.853044
parameter_combination133,44.1596005,1859.012644
parameter_combination134,43.94968748,1902.962332
parameter_combination135,43.82070928,1946.783041
parameter_combination136,43.29400201,1990.077043
parameter_combination137,43.15671263,2033.233756
parameter_combination138,43.27057199,2076.504328
parameter_combination139,42.99387741,2119.498205
parameter_combination14,53.66848617,2173.166691
parameter_combination140,41.53802299,2214.704714
parameter_combination141,41.01114182,2255.715856
parameter_combination142,40.61386619,2296.329722
parameter_combination143,41.41909461,2337.748817
parameter_combination144,41.41684055,2379.165657
parameter_combination145,40.61576319,2419.781421
parameter_combination146,40.96068077,2460.742101
parameter_combination147,41.20589581,2501.947997
parameter_combination148,41.68689704,2543.634894
parameter_combination149,41.14014997,2584.775044
parameter_combination15,54.21576033,2638.990805
parameter_combination150,41.33295259,2680.323757
parameter_combination151,41.00541377,2721.329171
parameter_combination152,41.12139883,2762.45057
parameter_combination153,40.70302973,2803.153599
parameter_combination154,41.34434409,2844.497944
parameter_combination155,40.35642748,2884.854371
parameter_combination156,40.9798934,2925.834264
parameter_combination157,40.6566998,2966.490964
parameter_combination158,40.93469973,3007.425664
parameter_combination159,40.8560977,3048.281762
parameter_combination16,53.29352055,3101.575282
parameter_combination160,40.88517118,3142.460453
parameter_combination161,41.05093603,3183.511389
parameter_combination162,41.04668398,3224.558073
parameter_combination163,38.26270461,3262.820778
parameter_combination164,39.14938202,3301.97016
parameter_combination165,38.92987223,3340.900032
parameter_combination166,38.64353399,3379.543566
parameter_combination167,39.2010056,3418.744572
parameter_combination168,36.97221799,3455.71679
parameter_combination169,34.93245835,3490.649248
parameter_combination17,55.25784512,3545.907093
parameter_combination170,34.71063657,3580.61773
parameter_combination171,34.49955297,3615.117283
parameter_combination172,34.55999789,3649.677281
parameter_combination173,34.66014471,3684.337425
parameter_combination174,34.33830609,3718.675732
parameter_combination175,34.84301968,3753.518751
parameter_combination176,34.84593639,3788.364688
parameter_combination177,34.76077709,3823.125465
parameter_combination178,34.20331573,3857.32878
parameter_combination179,34.92478437,3892.253565
parameter_combination18,54.89852438,3947.152089
parameter_combination180,34.50476999,3981.656859
parameter_combination181,34.40087876,4016.057738
parameter_combination182,34.39650202,4050.45424
parameter_combination183,37.19759216,4087.651832
parameter_combination184,41.40083537,4129.052667
parameter_combination185,42.24767532,4171.300343
parameter_combination186,42.59215951,4213.892502
parameter_combination187,42.63173966,4256.524242
parameter_combination188,42.32930393,4298.853546
parameter_combination189,42.74809055,4341.601636
parameter_combination19,57.61319232,4399.214829
parameter_combination190,42.64710574,4441.861934
parameter_combination191,42.29671359,4484.158648
parameter_combination192,42.08686223,4526.24551
parameter_combination193,41.11670794,4567.362218
parameter_combination194,41.04092302,4608.403141
parameter_combination195,42.42695665,4650.830098
parameter_combination196,42.56668868,4693.396787
parameter_combination197,42.09786696,4735.494654
parameter_combination198,44.36624012,4779.860894
parameter_combination199,43.42114549,4823.282039
parameter_combination2,51.34124098,4874.62328
parameter_combination20,56.37306242,4930.996343
parameter_combination21,57.61067128,4988.607014
parameter_combination22,53.67778659,5042.2848
parameter_combination23,54.13972344,5096.424524
parameter_combination24,54.83134599,5151.25587
parameter_combination25,54.41877708,5205.674647
parameter_combination26,57.8668148,5263.541462
parameter_combination27,55.61967287,5319.161135
parameter_combination28,53.7414433,5372.902578
parameter_combination29,51.79364538,5424.696223
parameter_combination3,51.27523308,5475.971456
parameter_combination30,51.87256079,5527.844017
parameter_combination31,52.29003119,5580.134048
parameter_combination32,49.09179568,5629.225844
parameter_combination33,49.01682372,5678.242668
parameter_combination34,49.46374221,5727.70641
parameter_combination35,49.87577138,5777.582181
parameter_combination36,49.9365943,5827.518776
parameter_combination37,48.71890278,5876.237678
parameter_combination38,48.86871753,5925.106396
parameter_combination39,49.50389223,5974.610288
parameter_combination4,50.0682652,6024.678553
parameter_combination40,48.87281175,6073.551365
parameter_combination41,49.1234076,6122.674773
parameter_combination42,48.81662927,6171.491402
parameter_combination43,44.3513978,6215.8428
parameter_combination44,43.70206323,6259.544863
parameter_combination45,40.17945814,6299.724321
parameter_combination46,38.51289392,6338.237215
parameter_combination47,37.70955749,6375.946773
parameter_combination48,36.71979432,6412.666567
parameter_combination49,36.46868467,6449.135252
parameter_combination5,52.89181767,6502.027069
parameter_combination50,36.3262116,6538.353281
parameter_combination51,38.415943,6576.769224
parameter_combination52,39.64486918,6616.414093
parameter_combination53,51.23879781,6667.652891
parameter_combination54,47.69109192,6715.343983
parameter_combination55,47.59616346,6762.940146
parameter_combination56,47.98707938,6810.927226
parameter_combination57,48.10677385,6859.033999
parameter_combination58,46.85594573,6905.889945
parameter_combination59,47.98965049,6953.879596
parameter_combination6,53.46117735,7007.340773
parameter_combination60,52.26106558,7059.601839
parameter_combination61,51.20621386,7110.808052
parameter_combination62,49.72206602,7160.530118
parameter_combination63,48.99889083,7209.529009
parameter_combination64,49.95297461,7259.481984
parameter_combination65,49.2944808,7308.776465
parameter_combination66,48.60414839,7357.380613
parameter_combination67,49.50568528,7406.886298
parameter_combination68,48.68576841,7455.572067
parameter_combination69,49.06729589,7504.639363
parameter_combination7,53.1933919,7557.832755
parameter_combination70,48.1545042,7605.987259
parameter_combination71,48.33216019,7654.319419
parameter_combination72,47.89835978,7702.217779
parameter_combination73,48.36106467,7750.578843
parameter_combination74,48.40018516,7798.979029
parameter_combination75,48.03083687,7847.009865
parameter_combination76,47.8779572,7894.887823
parameter_combination77,48.60733442,7943.495157
parameter_combination78,48.53001156,7992.025169
parameter_combination79,48.2741014,8040.29927
parameter_combination8,53.7358911,8094.035161
parameter_combination80,48.2496151,8142.284776
parameter_combination81,50.83108807,8193.115864
parameter_combination82,49.41136174,8242.527226
parameter_combination83,49.48168344,8292.008909
parameter_combination84,48.82976356,8340.838673
parameter_combination85,50.32092581,8391.159599
parameter_combination86,49.24678464,8440.406384
parameter_combination87,50.14040475,8490.546788
parameter_combination88,49.76881676,8540.315605
parameter_combination89,50.6207202,8590.936325
parameter_combination9,52.55042381,8643.486749
parameter_combination90,50.01702385,8693.503773
parameter_combination91,49.77308459,8743.276857
parameter_combination92,49.92280693,8793.199664
parameter_combination93,49.09094172,8842.290606
parameter_combination94,49.70910845,8891.999715
parameter_combination95,49.18461933,8941.184334
parameter_combination96,49.45033183,8990.634666
parameter_combination97,49.85011315,9040.484779
parameter_combination98,48.58171215,9089.066491
parameter_combination99,50.03829074,9139.104782


==> csv/mnist-P3.csv <==
property,average time,accumulated time
parameter_combination0,738.1931756,738.1931756
parameter_combination1,321.1120026,1059.305178
parameter_combination2,327.5288124,1386.833991
parameter_combination3,321.602801,1708.436792
parameter_combination4,299.9344141,2008.371206
parameter_combination5,268.3617813,2276.732987
parameter_combination6,252.9609024,2529.693889
parameter_combination7,212.2421837,2741.936073
parameter_combination8,209.3079792,2951.244052
parameter_combination9,209.3118073,3160.55586

